Investigating 3D printed Cartesian Divers

Despite the difficult circumstances due to the COVID-19 pandemics, physics students can tackle interesting questions that are part of physics competitions as the German Physicists' Tournament (GPT) 2020. Due to the COVID-19 pandemics in 2020, many competitions such as the GPT are held online. Furthermore, the usual options of equipment offered by the supervising university institutions could not be used by the students. The problems of the GPT 2020 therefore had to be chosen in such a way that they could be examined at home using simple means. One of these supposedly simple but profound experiments - the Cartesian divers - is described in this article. By using 3D printing, the relevant variables could be varied in a controlled manner and the theoretical model for Cartesian divers could be examined experimentally.

==> PythonCode/CalculateVolumes.txt <==
import math

#Hauptfunktionen
def funV_0(r,l,d):
    V_0=math.pi*(l+d)*(r+d)**2+2.5*math.pi*((r+d)**2+(1.5+d)*(r+d)+4*(1.5+d)**2)/3
    return V_0
    
def funV_ext(V_0,m):
    V_ext=V_0-m/(0.000997)
    return V_ext
    
    
def funp_1(V_ext,V_0):
    p_1=1/(1-(V_ext/V_0))
    return p_1

#Unsicherheiten
def funuV_0(r,l,d,u):
    uV_0=u*math.sqrt((2*math.pi*(r+d)*(l+d+2.5/3)+2.5*math.pi*(1.5+d)/3)**2+(2.5*math.pi*(r+d+8*(1.5+d))/3)**2+(math.pi*(r+d))**2+(math.pi*((r+d)**2+(r+d)*(1.5+d)+4*(1.5+d)**2)/3)**2)
    return uV_0

def funuV_ext(uV_T,V_T,um,m):
    uV_ext=math.sqrt(uV_T**2+(um/0.000997)**2)
    return uV_ext

    
def funup_1(V_ext,uV_ext,V_0,uV_0):
    u_V=math.sqrt((uV_ext/V_0)**2+(V_ext*uV_0/(V_0**2))**2)
    up_1=u_V*funp_1(V_ext,V_0)
    return up_1

#Nutzfunktionen
def volumes(r,l,d,ur,m,um):
    V_0=funV_0(r,l,0)
    uV_0=funuV_0(r,l,0,ur)
    V_T=funV_0(r,l,d)
    uV_T=funuV_0(r,l,d,math.sqrt(2)*ur)
    V_ext=funV_ext(V_T,m)
    uV_ext=funuV_ext(uV_T,V_T,um,m)
    p_1=funp_1(V_ext,V_0)
    up_1=funup_1(V_ext,uV_ext,V_0,uV_0)
    volumes = [V_0,uV_0,V_T,uV_T,V_ext,uV_ext,p_1,up_1]
    print(volumes)
    
def dichte(r,l,d,ur,m,um):
    V=funV_0(r,l,d)-funV_0(r,l,0)
    uV=math.sqrt(funuV_0(r,l,d,math.sqrt(2)*ur)**2+funuV_0(r,l,0,ur)**2)
    dichte=m/V
    udichte=math.sqrt(((uV/V)*dichte)**2+((um/m)*dichte)**2)
    dichte_full=[V,uV,dichte,udichte]
    print(dichte_full)
    
ur=0.07
um=0.004
r=2
d=2
l=33
m=1.868
#volumes(r,l,d,ur,m,um)
dichte(r,l,d,ur,m,um)

==> PythonCode/FindDiverDimensions.txt <==
import math

def value(x,y,i,n):
    value = i*(y-x)/n+x
    rounded_value = round(value,2)
    if x>y:
        return 10
    else:
        return rounded_value
    
def pressure(V_1,V_2):
    p = 1/(1-V_1/V_2)
    return p
   
#This is V_ext using assumed density = 1.2g/cm^3

def V_ext(V_T,V_i):
    V_ext = -0.2*V_T+1.2*V_i
    return V_ext
    
def V(r,s,l,k):
    V = math.pi*l*r**2+k*math.pi*(r**2+r*s+4*s**2)/3
    return V

def loops(r_1,r_2,d_1,l_1,l_2,p_1,p_2):
    print("trying out parameters...")
    dimensions = []
    for r_i in range(51):
       r = value(r_1,r_2,r_i,30)
       print(r_i)
       for d_i in range(51):
           d = value(d_1,r-0.2,d_i,50)
           k=0.25
           #for k_i in range(11):
               #k = value(k_1,k_2,k_i,10)
           for l_i in range(11):
               l = value(l_1,l_2,l_i,10)
               s = 0.15+d
               #for s_i in range(11):
                   #s = value(0.1+d,r-0.1,s_i,10)
               pr = pressure(V_ext(V(r,s,l,k),V(r-d,s-d,l-d,k)),V(r-d,s-d,l-d,k))
               if p_1 <= pr <= p_2:
                   dimensions.append(r-d)
                   dimensions.append(d)
                   dimensions.append(l-d)
                   dimensions.append(pr)
                   return dimensions
    return 0
#r = 0.46
#d = 0.25
#k = 0.3
#l = 3
#s = 0.3
#print(pressure(V_ext(V(r,s,l,k),V(r-d,s-d,l-d,k)),V(r-d,s-d,l-d,k)))
#print(loops(0.3,0.6,0.1,4.4,4.5,2.4,2.5));
#print(loops(0.3,0.6,0.1,4.6,4.7,2.6,2.75));
